Local Covering Optimality of Lattices: Leech Lattice versus Root Lattice E8

We show that the Leech lattice gives a sphere covering which is locally least dense among lattice coverings. We show that a similar result is false for the root lattice E8. For this we construct a less dense covering lattice whose Delone subdivision has a common refinement with the Delone subdivision of E8. The new lattice yields a sphere covering which is more than 12% less dense than the formerly best known given by the lattice A8*. Currently, the Leech lattice is the first and only known example of a locally optimal lattice covering having a non-simplicial Delone subdivision. We hereby in particular answer a question of Dickson posed in 1968. By showing that the Leech lattice is rigid our answer is even strongest possible in a sense.

==> currentbest8.txt <==
8
 3.1917733003
-1.5938256841  1.9158885426
-0.0000000000 -1.1726527018  2.3453054037 
 0.0000000000 -0.0000000000 -1.1726527018  2.3453054037
-0.0000000000  0.0000000000  0.0000000000 -1.1726527018  2.3453054037
-0.0000000000 -0.0000000000 -0.0000000000 -0.0000000000 -1.1726527018  2.3453054037
-0.0000000000  0.0000000000 -0.0000000000 -0.0000000000 -0.0000000000 -1.1726527018  2.3453054037 
 0.8051567063  0.0000004254  0.0000000000  0.0000000000 -0.0000000000  0.0000000000 -0.0000000000  1.6103149015

normalized covering density =  0.774187


